Orlicz space relaxation of total variation denoising

We consider variational image denoising with spatially dependent Orlicz regularization and introduce an Orlicz--Sobolev approximation of the ROF model based on a scaled $L\log L$-type density. For a general class of uniformly superlinear integrands satisfying a $\Delta_2$-condition, we establish existence and uniqueness of minimizers and derive a Fenchel dual problem with dual attainment and pointwise optimality conditions. We then specialize the framework to a logarithmic density whose correction is activated above a prescribed local gradient scale. For this model, we obtain explicit expressions of the Fenchel dual and optimality conditions as well as a pointwise radial formula for the dual proximal map involving the Lambert $W$-function. As the logarithmic parameter tends to zero, we prove equicoercivity and $\Gamma$-convergence to the ROF functional, together with convergence of the corresponding minimizers. Numerical illustrations indicate that the logarithmic correction can reduce staircasing for diffuse transitions, while retaining behavior comparable to ROF for sharp interfaces and a natural image.

==> figures/dual_prox_gamma_comparison.csv <==
r,rho_gamma_01,rho_gamma_05,rho_rof
0,0,0,0
0.0025,0.0025,0.0025,0.0025
0.005,0.005,0.005,0.005
0.0075,0.0075,0.0075,0.0075
0.01,0.01,0.01,0.01
0.0125,0.0125,0.0125,0.0125
0.015,0.015,0.015,0.015
0.0175,0.0175,0.0175,0.0175
0.02,0.02,0.02,0.02
0.0225,0.0225,0.0225,0.0225
0.025,0.025,0.025,0.025
0.0275,0.0275,0.0275,0.0275
0.03,0.03,0.03,0.03
0.0325,0.0325,0.0325,0.0325
0.035,0.035,0.035,0.035
0.0375,0.0375,0.0375,0.0375
0.04,0.04,0.04,0.04
0.0425,0.0425,0.0425,0.0425
0.045,0.045,0.045,0.045
0.0475,0.0475,0.0475,0.0475
0.05,0.05,0.05,0.05
0.0525,0.0525,0.0525,0.0525
0.055,0.055,0.055,0.055
0.0575,0.0575,0.0575,0.0575
0.06,0.06,0.06,0.06
0.0625,0.0625,0.0625,0.0625
0.065,0.065,0.065,0.065
0.0675,0.0675,0.0675,0.0675
0.07,0.07,0.07,0.07
0.0725,0.0725,0.0725,0.0725
0.075,0.075,0.075,0.075
0.0775,0.0775,0.0775,0.0775
0.08,0.08,0.08,0.08
0.0825,0.0825,0.0825,0.0825
0.085,0.085,0.085,0.085
0.0875,0.0875,0.0875,0.0875
0.09,0.09,0.09,0.09
0.0925,0.0925,0.0925,0.0925
0.095,0.095,0.095,0.095
0.0975,0.0975,0.0975,0.0975
0.1,0.1,0.1,0.1
0.1025,0.1025,0.1025,0.1025
0.105,0.105,0.105,0.105
0.1075,0.1075,0.1075,0.1075
0.11,0.11,0.11,0.11
0.1125,0.1125,0.1125,0.1125
0.115,0.115,0.115,0.115
0.1175,0.1175,0.1175,0.1175
0.12,0.12,0.12,0.12
0.1225,0.1225,0.1225,0.1225
0.125,0.125,0.125,0.125
0.1275,0.1275,0.1275,0.1275
0.13,0.13,0.13,0.13
0.1325,0.1325,0.1325,0.1325
0.135,0.135,0.135,0.135
0.1375,0.1375,0.1375,0.1375
0.14,0.14,0.14,0.14
0.1425,0.1425,0.1425,0.1425
0.145,0.145,0.145,0.145
0.1475,0.1475,0.1475,0.1475
0.15,0.15,0.15,0.15
0.1525,0.1525,0.1525,0.1525
0.155,0.155,0.155,0.155
0.1575,0.1575,0.1575,0.1575
0.16,0.16,0.16,0.16
0.1625,0.1625,0.1625,0.1625
0.165,0.165,0.165,0.165
0.1675,0.1675,0.1675,0.1675
0.17,0.17,0.17,0.17
0.1725,0.1725,0.1725,0.1725
0.175,0.175,0.175,0.175
0.1775,0.1775,0.1775,0.1775
0.18,0.18,0.18,0.18
0.1825,0.1825,0.1825,0.1825
0.185,0.185,0.185,0.185
0.1875,0.1875,0.1875,0.1875
0.19,0.19,0.19,0.19
0.1925,0.1925,0.1925,0.1925
0.195,0.195,0.195,0.195
0.1975,0.1975,0.1975,0.1975
0.2,0.2,0.2,0.2
0.2025,0.2025,0.2025,0.2025
0.205,0.205,0.205,0.205
0.2075,0.2075,0.2075,0.2075
0.21,0.21,0.21,0.21
0.2125,0.2125,0.2125,0.2125
0.215,0.215,0.215,0.215
0.2175,0.2175,0.2175,0.2175
0.22,0.22,0.22,0.22
0.2225,0.2225,0.2225,0.2225
0.225,0.225,0.225,0.225
0.2275,0.2275,0.2275,0.2275
0.23,0.23,0.23,0.23
0.2325,0.2325,0.2325,0.2325
0.235,0.235,0.235,0.235
0.2375,0.2375,0.2375,0.2375
0.24,0.24,0.24,0.24
0.2425,0.2425,0.2425,0.2425
0.245,0.245,0.245,0.245
0.2475,0.2475,0.2475,0.2475
0.25,0.25,0.25,0.25
0.2525,0.2525,0.2525,0.2525
0.255,0.255,0.255,0.255
0.2575,0.2575,0.2575,0.2575
0.26,0.26,0.26,0.26
0.2625,0.2625,0.2625,0.2625
0.265,0.265,0.265,0.265
0.2675,0.2675,0.2675,0.2675
0.27,0.27,0.27,0.27
0.2725,0.2725,0.2725,0.2725
0.275,0.275,0.275,0.275
0.2775,0.2775,0.2775,0.2775
0.28,0.28,0.28,0.28
0.2825,0.2825,0.2825,0.2825
0.285,0.285,0.285,0.285
0.2875,0.2875,0.2875,0.2875
0.29,0.29,0.29,0.29
0.2925,0.2925,0.2925,0.2925
0.295,0.295,0.295,0.295
0.2975,0.2975,0.2975,0.2975
0.3,0.3,0.3,0.3
0.3025,0.3025,0.3025,0.3025
0.305,0.305,0.305,0.305
0.3075,0.3075,0.3075,0.3075
0.31,0.31,0.31,0.31
0.3125,0.3125,0.3125,0.3125
0.315,0.315,0.315,0.315
0.3175,0.3175,0.3175,0.3175
0.32,0.32,0.32,0.32
0.3225,0.3225,0.3225,0.3225
0.325,0.325,0.325,0.325
0.3275,0.3275,0.3275,0.3275
0.33,0.33,0.33,0.33
0.3325,0.3325,0.3325,0.3325
0.335,0.335,0.335,0.335
0.3375,0.3375,0.3375,0.3375
0.34,0.34,0.34,0.34
0.3425,0.3425,0.3425,0.3425
0.345,0.345,0.345,0.345
0.3475,0.3475,0.3475,0.3475
0.35,0.35,0.35,0.35
0.3525,0.3525,0.3525,0.3525
0.355,0.355,0.355,0.355
0.3575,0.3575,0.3575,0.3575
0.36,0.36,0.36,0.36
0.3625,0.3625,0.3625,0.3625
0.365,0.365,0.365,0.365
0.3675,0.3675,0.3675,0.3675
0.37,0.37,0.37,0.37
0.3725,0.3725,0.3725,0.3725
0.375,0.375,0.375,0.375
0.3775,0.3775,0.3775,0.3775
0.38,0.38,0.38,0.38
0.3825,0.3825,0.3825,0.3825
0.385,0.385,0.385,0.385
0.3875,0.3875,0.3875,0.3875
0.39,0.39,0.39,0.39
0.3925,0.3925,0.3925,0.3925
0.395,0.395,0.395,0.395
0.3975,0.3975,0.3975,0.3975
0.4,0.4,0.4,0.4
0.4025,0.4025,0.4025,0.4025
0.405,0.405,0.405,0.405
0.4075,0.4075,0.4075,0.4075
0.41,0.41,0.41,0.41
0.4125,0.4125,0.4125,0.4125
0.415,0.415,0.415,0.415
0.4175,0.4175,0.4175,0.4175
0.42,0.42,0.42,0.42
0.4225,0.4225,0.4225,0.4225
0.425,0.425,0.425,0.425
0.4275,0.4275,0.4275,0.4275
0.43,0.43,0.43,0.43
0.4325,0.4325,0.4325,0.4325
0.435,0.435,0.435,0.435
0.4375,0.4375,0.4375,0.4375
0.44,0.44,0.44,0.44
0.4425,0.4425,0.4425,0.4425
0.445,0.445,0.445,0.445
0.4475,0.4475,0.4475,0.4475
0.45,0.45,0.45,0.45
0.4525,0.4525,0.4525,0.4525
0.455,0.455,0.455,0.455
0.4575,0.4575,0.4575,0.4575
0.46,0.46,0.46,0.46
0.4625,0.4625,0.4625,0.4625
0.465,0.465,0.465,0.465
0.4675,0.4675,0.4675,0.4675
0.47,0.47,0.47,0.47
0.4725,0.4725,0.4725,0.4725
0.475,0.475,0.475,0.475
0.4775,0.4775,0.4775,0.4775
0.48,0.48,0.48,0.48
0.4825,0.4825,0.4825,0.4825
0.485,0.485,0.485,0.485
0.4875,0.4875,0.4875,0.4875
0.49,0.49,0.49,0.49
0.4925,0.4925,0.4925,0.4925
0.495,0.495,0.495,0.495
0.4975,0.4975,0.4975,0.4975
0.5,0.5,0.5,0.5
0.5025,0.5025,0.5025,0.5025
0.505,0.505,0.505,0.505
0.5075,0.5075,0.5075,0.5075
0.51,0.51,0.51,0.51
0.5125,0.5125,0.5125,0.5125
0.515,0.515,0.515,0.515
0.5175,0.5175,0.5175,0.5175
0.52,0.52,0.52,0.52
0.5225,0.5225,0.5225,0.5225
0.525,0.525,0.525,0.525
0.5275,0.5275,0.5275,0.5275
0.53,0.53,0.53,0.53
0.5325,0.5325,0.5325,0.5325
0.535,0.535,0.535,0.535
0.5375,0.5375,0.5375,0.5375
0.54,0.54,0.54,0.54
0.5425,0.5425,0.5425,0.5425
0.545,0.545,0.545,0.545
0.5475,0.5475,0.5475,0.5475
0.55,0.55,0.55,0.55
0.5525,0.5525,0.5525,0.5525
0.555,0.555,0.555,0.555
0.5575,0.5575,0.5575,0.5575
0.56,0.56,0.56,0.56
0.5625,0.5625,0.5625,0.5625
0.565,0.565,0.565,0.565
0.5675,0.5675,0.5675,0.5675
0.57,0.57,0.57,0.57
0.5725,0.5725,0.5725,0.5725
0.575,0.575,0.575,0.575
0.5775,0.5775,0.5775,0.5775
0.58,0.58,0.58,0.58
0.5825,0.5825,0.5825,0.5825
0.585,0.585,0.585,0.585
0.5875,0.5875,0.5875,0.5875
0.59,0.59,0.59,0.59
0.5925,0.5925,0.5925,0.5925
0.595,0.595,0.595,0.595
0.5975,0.5975,0.5975,0.5975
0.6,0.6,0.6,0.6
0.6025,0.6025,0.6025,0.6025
0.605,0.605,0.605,0.605
0.6075,0.6075,0.6075,0.6075
0.61,0.61,0.61,0.61
0.6125,0.6125,0.6125,0.6125
0.615,0.615,0.615,0.615
0.6175,0.6175,0.6175,0.6175
0.62,0.62,0.62,0.62
0.6225,0.6225,0.6225,0.6225
0.625,0.625,0.625,0.625
0.6275,0.6275,0.6275,0.6275
0.63,0.63,0.63,0.63
0.6325,0.6325,0.6325,0.6325
0.635,0.635,0.635,0.635
0.6375,0.6375,0.6375,0.6375
0.64,0.64,0.64,0.64
0.6425,0.6425,0.6425,0.6425
0.645,0.645,0.645,0.645
0.6475,0.6475,0.6475,0.6475
0.65,0.65,0.65,0.65
0.6525,0.6525,0.6525,0.6525
0.655,0.655,0.655,0.655
0.6575,0.6575,0.6575,0.6575
0.66,0.66,0.66,0.66
0.6625,0.6625,0.6625,0.6625
0.665,0.665,0.665,0.665
0.6675,0.6675,0.6675,0.6675
0.67,0.67,0.67,0.67
0.6725,0.6725,0.6725,0.6725
0.675,0.675,0.675,0.675
0.6775,0.6775,0.6775,0.6775
0.68,0.68,0.68,0.68
0.6825,0.6825,0.6825,0.6825
0.685,0.685,0.685,0.685
0.6875,0.6875,0.6875,0.6875
0.69,0.69,0.69,0.69
0.6925,0.6925,0.6925,0.6925
0.695,0.695,0.695,0.695
0.6975,0.6975,0.6975,0.6975
0.7,0.7,0.7,0.7
0.7025,0.7025,0.7025,0.7025
0.705,0.705,0.705,0.705
0.7075,0.7075,0.7075,0.7075
0.71,0.71,0.71,0.71
0.7125,0.7125,0.7125,0.7125
0.715,0.715,0.715,0.715
0.7175,0.7175,0.7175,0.7175
0.72,0.72,0.72,0.72
0.7225,0.7225,0.7225,0.7225
0.725,0.725,0.725,0.725
0.7275,0.7275,0.7275,0.7275
0.73,0.73,0.73,0.73
0.7325,0.7325,0.7325,0.7325
0.735,0.735,0.735,0.735
0.7375,0.7375,0.7375,0.7375
0.74,0.74,0.74,0.74
0.7425,0.7425,0.7425,0.7425
0.745,0.745,0.745,0.745
0.7475,0.7475,0.7475,0.7475
0.75,0.75,0.75,0.75
0.7525,0.7525,0.7525,0.7525
0.755,0.755,0.755,0.755
0.7575,0.7575,0.7575,0.7575
0.76,0.76,0.76,0.76
0.7625,0.7625,0.7625,0.7625
0.765,0.765,0.765,0.765
0.7675,0.7675,0.7675,0.7675
0.77,0.77,0.77,0.77
0.7725,0.7725,0.7725,0.7725
0.775,0.775,0.775,0.775
0.7775,0.7775,0.7775,0.7775
0.78,0.78,0.78,0.78
0.7825,0.7825,0.7825,0.7825
0.785,0.785,0.785,0.785
0.7875,0.7875,0.7875,0.7875
0.79,0.79,0.79,0.79
0.7925,0.7925,0.7925,0.7925
0.795,0.795,0.795,0.795
0.7975,0.7975,0.7975,0.7975
0.8,0.8,0.8,0.8
0.8025,0.8025,0.8025,0.8025
0.805,0.805,0.805,0.805
0.8075,0.8075,0.8075,0.8075
0.81,0.81,0.81,0.81
0.8125,0.8125,0.8125,0.8125
0.815,0.815,0.815,0.815
0.8175,0.8175,0.8175,0.8175
0.82,0.82,0.82,0.82
0.8225,0.8225,0.8225,0.8225
0.825,0.825,0.825,0.825
0.8275,0.8275,0.8275,0.8275
0.83,0.83,0.83,0.83
0.8325,0.8325,0.8325,0.8325
0.835,0.835,0.835,0.835
0.8375,0.8375,0.8375,0.8375
0.84,0.84,0.84,0.84
0.8425,0.8425,0.8425,0.8425
0.845,0.845,0.845,0.845
0.8475,0.8475,0.8475,0.8475
0.85,0.85,0.85,0.85
0.8525,0.8525,0.8525,0.8525
0.855,0.855,0.855,0.855
0.8575,0.8575,0.8575,0.8575
0.86,0.86,0.86,0.86
0.8625,0.8625,0.8625,0.8625
0.865,0.865,0.865,0.865
0.8675,0.8675,0.8675,0.8675
0.87,0.87,0.87,0.87
0.8725,0.8725,0.8725,0.8725
0.875,0.875,0.875,0.875
0.8775,0.8775,0.8775,0.8775
0.88,0.88,0.88,0.88
0.8825,0.8825,0.8825,0.8825
0.885,0.885,0.885,0.885
0.8875,0.8875,0.8875,0.8875
0.89,0.89,0.89,0.89
0.8925,0.8925,0.8925,0.8925
0.895,0.895,0.895,0.895
0.8975,0.8975,0.8975,0.8975
0.9,0.9,0.9,0.9
0.9025,0.9025,0.9025,0.9025
0.905,0.905,0.905,0.905
0.9075,0.9075,0.9075,0.9075
0.91,0.91,0.91,0.91
0.9125,0.9125,0.9125,0.9125
0.915,0.915,0.915,0.915
0.9175,0.9175,0.9175,0.9175
0.92,0.92,0.92,0.92
0.9225,0.9225,0.9225,0.9225
0.925,0.925,0.925,0.925
0.9275,0.9275,0.9275,0.9275
0.93,0.93,0.93,0.93
0.9325,0.9325,0.9325,0.9325
0.935,0.935,0.935,0.935
0.9375,0.9375,0.9375,0.9375
0.94,0.94,0.94,0.94
0.9425,0.9425,0.9425,0.9425
0.945,0.945,0.945,0.945
0.9475,0.9475,0.9475,0.9475
0.95,0.95,0.95,0.95
0.9525,0.9525,0.9525,0.9525
0.955,0.955,0.955,0.955
0.9575,0.9575,0.9575,0.9575
0.96,0.96,0.96,0.96
0.9625,0.9625,0.9625,0.9625
0.965,0.965,0.965,0.965
0.9675,0.9675,0.9675,0.9675
0.97,0.97,0.97,0.97
0.9725,0.9725,0.9725,0.9725
0.975,0.975,0.975,0.975
0.9775,0.9775,0.9775,0.9775
0.98,0.98,0.98,0.98
0.9825,0.9825,0.9825,0.9825
0.985,0.985,0.985,0.985
0.9875,0.9875,0.9875,0.9875
0.99,0.99,0.99,0.99
0.9925,0.9925,0.9925,0.9925
0.995,0.995,0.995,0.995
0.9975,0.9975,0.9975,0.9975
1,1,1,1
1.0025,1,1,1
1.005,1,1,1
1.0075,1,1,1
1.01,1,1,1
1.0125,1,1,1
1.015,1,1,1
1.0175,1,1,1
1.02,1,1,1
1.0225,1,1,1
1.025,1,1,1
1.0275,1,1,1
1.03,1,1,1
1.0325,1,1,1
1.035,1,1,1
1.0375,1,1,1
1.04,1,1,1
1.0425,1,1,1
1.045,1,1,1
1.0475,1,1,1
1.05,1,1,1
1.0525,1,1,1
1.055,1,1,1
1.0575,1,1,1
1.06,1,1,1
1.0625,1,1,1
1.065,1,1,1
1.0675,1,1,1
1.07,1,1,1
1.0725,1,1,1
1.075,1,1,1
1.0775,1,1,1
1.08,1,1,1
1.0825,1,1,1
1.085,1,1,1
1.0875,1,1,1
1.09,1,1,1
1.0925,1,1,1
1.095,1,1,1
1.0975,1,1,1
1.1,1,1,1
1.1025,1,1,1
1.105,1,1,1
1.1075,1,1,1
1.11,1,1,1
1.1125,1,1,1
1.115,1,1,1
1.1175,1,1,1
1.12,1,1,1
1.1225,1,1,1
1.125,1,1,1
1.1275,1,1,1
1.13,1,1,1
1.1325,1,1,1
1.135,1,1,1
1.1375,1,1,1
1.14,1,1,1
1.1425,1,1,1
1.145,1,1,1
1.1475,1,1,1
1.15,1,1,1
1.1525,1,1,1
1.155,1,1,1
1.1575,1,1,1
1.16,1,1,1
1.1625,1,1,1
1.165,1,1,1
1.1675,1,1,1
1.17,1,1,1
1.1725,1,1,1
1.175,1,1,1
1.1775,1,1,1
1.18,1,1,1
1.1825,1,1,1
1.185,1,1,1
1.1875,1,1,1
1.19,1,1,1
1.1925,1,1,1
1.195,1,1,1
1.1975,1,1,1
1.2,1,1,1
1.2025,1,1,1
1.205,1,1,1
1.2075,1,1,1
1.21,1,1,1
1.2125,1,1,1
1.215,1,1,1
1.2175,1,1,1
1.22,1,1,1
1.2225,1,1,1
1.225,1,1,1
1.2275,1,1,1
1.23,1,1,1
1.2325,1,1,1
1.235,1,1,1
1.2375,1,1,1
1.24,1,1,1
1.2425,1,1,1
1.245,1,1,1
1.2475,1,1,1
1.25,1,1,1
1.2525,1,1,1
1.255,1,1,1
1.2575,1,1,1
1.26,1,1,1
1.2625,1,1,1
1.265,1,1,1
1.2675,1,1,1
1.27,1,1,1
1.2725,1,1,1
1.275,1,1,1
1.2775,1,1,1
1.28,1,1,1
1.2825,1,1,1
1.285,1,1,1
1.2875,1,1,1
1.29,1,1,1
1.2925,1,1,1
1.295,1,1,1
1.2975,1,1,1
1.3,1,1,1
1.3025,1,1,1
1.305,1,1,1
1.3075,1,1,1
1.31,1,1,1
1.3125,1,1,1
1.315,1,1,1
1.3175,1,1,1
1.32,1,1,1
1.3225,1,1,1
1.325,1,1,1
1.3275,1,1,1
1.33,1,1,1
1.3325,1,1,1
1.335,1,1,1
1.3375,1,1,1
1.34,1,1,1
1.3425,1,1,1
1.345,1,1,1
1.3475,1,1,1
1.35,1,1,1
1.3525,1,1,1
1.355,1,1,1
1.3575,1,1,1
1.36,1,1,1
1.3625,1,1,1
1.365,1,1,1
1.3675,1,1,1
1.37,1,1,1
1.3725,1,1,1
1.375,1,1,1
1.3775,1,1,1
1.38,1,1,1
1.3825,1,1,1
1.385,1,1,1
1.3875,1,1,1
1.39,1,1,1
1.3925,1,1,1
1.395,1,1,1
1.3975,1,1,1
1.4,1,1,1
1.4025,1,1,1
1.405,1,1,1
1.4075,1,1,1
1.41,1,1,1
1.4125,1,1,1
1.415,1,1,1
1.4175,1,1,1
1.42,1,1,1
1.4225,1,1,1
1.425,1,1,1
1.4275,1,1,1
1.43,1,1,1
1.4325,1,1,1
1.435,1,1,1
1.4375,1,1,1
1.44,1,1,1
1.4425,1,1,1
1.445,1,1,1
1.4475,1,1,1
1.45,1,1,1
1.4525,1,1,1
1.455,1,1,1
1.4575,1,1,1
1.46,1,1,1
1.4625,1,1,1
1.465,1,1,1
1.4675,1,1,1
1.47,1,1,1
1.4725,1,1,1
1.475,1,1,1
1.4775,1,1,1
1.48,1,1,1
1.4825,1,1,1
1.485,1,1,1
1.4875,1,1,1
1.49,1,1,1
1.4925,1,1,1
1.495,1,1,1
1.4975,1,1,1
1.5,1,1,1
1.5025,1,1,1
1.505,1,1,1
1.5075,1,1,1
1.51,1,1,1
1.5125,1,1,1
1.515,1,1,1
1.5175,1,1,1
1.52,1,1,1
1.5225,1,1,1
1.525,1,1,1
1.5275,1,1,1
1.53,1,1,1
1.5325,1,1,1
1.535,1,1,1
1.5375,1,1,1
1.54,1,1,1
1.5425,1,1,1
1.545,1,1,1
1.5475,1,1,1
1.55,1,1,1
1.5525,1,1,1
1.555,1,1,1
1.5575,1,1,1
1.56,1,1,1
1.5625,1,1,1
1.565,1,1,1
1.5675,1,1,1
1.57,1,1,1
1.5725,1,1,1
1.575,1,1,1
1.5775,1,1,1
1.58,1,1,1
1.5825,1,1,1
1.585,1,1,1
1.5875,1,1,1
1.59,1,1,1
1.5925,1,1,1
1.595,1,1,1
1.5975,1,1,1
1.6,1,1,1
1.6025,1,1,1
1.605,1,1,1
1.6075,1,1,1
1.61,1,1,1
1.6125,1,1,1
1.615,1,1,1
1.6175,1,1,1
1.62,1,1,1
1.6225,1,1,1
1.625,1,1,1
1.6275,1,1,1
1.63,1,1,1
1.6325,1,1,1
1.635,1,1,1
1.6375,1,1,1
1.64,1,1,1
1.6425,1,1,1
1.645,1,1,1
1.6475,1,1,1
1.65,1,1,1
1.6525,1,1,1
1.655,1,1,1
1.6575,1,1,1
1.66,1,1,1
1.6625,1,1,1
1.665,1,1,1
1.6675,1,1,1
1.67,1,1,1
1.6725,1,1,1
1.675,1,1,1
1.6775,1,1,1
1.68,1,1,1
1.6825,1,1,1
1.685,1,1,1
1.6875,1,1,1
1.69,1,1,1
1.6925,1,1,1
1.695,1,1,1
1.6975,1,1,1
1.7,1,1,1
1.7025,1,1,1
1.705,1,1,1
1.7075,1,1,1
1.71,1,1,1
1.7125,1,1,1
1.715,1,1,1
1.7175,1,1,1
1.72,1,1,1
1.7225,1,1,1
1.725,1,1,1
1.7275,1,1,1
1.73,1,1,1
1.7325,1,1,1
1.735,1,1,1
1.7375,1,1,1
1.74,1,1,1
1.7425,1,1,1
1.745,1,1,1
1.7475,1,1,1
1.75,1,1,1
1.7525,1,1,1
1.755,1,1,1
1.7575,1,1,1
1.76,1,1,1
1.7625,1,1,1
1.765,1,1,1
1.7675,1,1,1
1.77,1,1,1
1.7725,1,1,1
1.775,1,1,1
1.7775,1,1,1
1.78,1,1,1
1.7825,1,1,1
1.785,1,1,1
1.7875,1,1,1
1.79,1,1,1
1.7925,1,1,1
1.795,1,1,1
1.7975,1,1,1
1.8,1,1,1
1.8025,1,1,1
1.805,1,1,1
1.8075,1,1,1
1.81,1,1,1
1.8125,1,1,1
1.815,1,1,1
1.8175,1,1,1
1.82,1,1,1
1.8225,1,1,1
1.825,1,1,1
1.8275,1,1,1
1.83,1,1,1
1.8325,1,1,1
1.835,1,1,1
1.8375,1,1,1
1.84,1,1,1
1.8425,1,1,1
1.845,1,1,1
1.8475,1,1,1
1.85,1,1,1
1.8525,1,1,1
1.855,1,1,1
1.8575,1,1,1
1.86,1,1,1
1.8625,1,1,1
1.865,1,1,1
1.8675,1,1,1
1.87,1,1,1
1.8725,1,1,1
1.875,1,1,1
1.8775,1,1,1
1.88,1,1,1
1.8825,1,1,1
1.885,1,1,1
1.8875,1,1,1
1.89,1,1,1
1.8925,1,1,1
1.895,1,1,1
1.8975,1,1,1
1.9,1,1,1
1.9025,1,1,1
1.905,1,1,1
1.9075,1,1,1
1.91,1,1,1
1.9125,1,1,1
1.915,1,1,1
1.9175,1,1,1
1.92,1,1,1
1.9225,1,1,1
1.925,1,1,1
1.9275,1,1,1
1.93,1,1,1
1.9325,1,1,1
1.935,1,1,1
1.9375,1,1,1
1.94,1,1,1
1.9425,1,1,1
1.945,1,1,1
1.9475,1,1,1
1.95,1,1,1
1.9525,1,1,1
1.955,1,1,1
1.9575,1,1,1
1.96,1,1,1
1.9625,1,1,1
1.965,1,1,1
1.9675,1,1,1
1.97,1,1,1
1.9725,1,1,1
1.975,1,1,1
1.9775,1,1,1
1.98,1,1,1
1.9825,1,1,1
1.985,1,1,1
1.9875,1,1,1
1.99,1,1,1
1.9925,1,1,1
1.995,1,1,1
1.9975,1,1,1
2,1,1,1
2.0025,1.0025,1.0025,1
2.005,1.005,1.005,1
2.0075,1.0075,1.0075,1
2.01,1.01,1.01,1
2.0125,1.0125,1.0125,1
2.015,1.015,1.015,1
2.0175,1.0175,1.0175,1
2.02,1.02,1.02,1
2.0225,1.0225,1.0225,1
2.025,1.025,1.025,1
2.0275,1.0275,1.0275,1
2.03,1.03,1.03,1
2.0325,1.0325,1.0325,1
2.035,1.035,1.035,1
2.0375,1.0375,1.0375,1
2.04,1.04,1.04,1
2.0425,1.0425,1.0425,1
2.045,1.045,1.045,1
2.0475,1.0475,1.0475,1
2.05,1.05,1.05,1
2.0525,1.0525,1.0525,1
2.055,1.055,1.055,1
2.0575,1.0575,1.0575,1
2.06,1.06,1.06,1
2.0625,1.0625,1.0625,1
2.065,1.065,1.065,1
2.0675,1.0675,1.0675,1
2.07,1.07,1.07,1
2.0725,1.0725,1.0725,1
2.075,1.075,1.075,1
2.0775,1.0775,1.0775,1
2.08,1.08,1.08,1
2.0825,1.0825,1.0825,1
2.085,1.085,1.085,1
2.0875,1.0875,1.0875,1
2.09,1.09,1.09,1
2.0925,1.0925,1.0925,1
2.095,1.095,1.095,1
2.0975,1.0975,1.0975,1
2.1,1.1,1.1,1
2.1025,1.10022703825,1.1025,1
2.105,1.10045360876,1.105,1
2.1075,1.10067971337,1.1075,1
2.11,1.10090535389,1.11,1
2.1125,1.10113053212,1.1125,1
2.115,1.10135524987,1.115,1
2.1175,1.10157950893,1.1175,1
2.12,1.10180331106,1.12,1
2.1225,1.10202665804,1.1225,1
2.125,1.10224955162,1.125,1
2.1275,1.10247199356,1.1275,1
2.13,1.10269398558,1.13,1
2.1325,1.10291552942,1.1325,1
2.135,1.1031366268,1.135,1
2.1375,1.10335727942,1.1375,1
2.14,1.10357748899,1.14,1
2.1425,1.10379725719,1.1425,1
2.145,1.1040165857,1.145,1
2.1475,1.10423547621,1.1475,1
2.15,1.10445393036,1.15,1
2.1525,1.10467194982,1.1525,1
2.155,1.10488953622,1.155,1
2.1575,1.10510669121,1.1575,1
2.16,1.10532341641,1.16,1
2.1625,1.10553971343,1.1625,1
2.165,1.1057555839,1.165,1
2.1675,1.10597102939,1.1675,1
2.17,1.10618605152,1.17,1
2.1725,1.10640065185,1.1725,1
2.175,1.10661483197,1.175,1
2.1775,1.10682859345,1.1775,1
2.18,1.10704193782,1.18,1
2.1825,1.10725486666,1.1825,1
2.185,1.10746738149,1.185,1
2.1875,1.10767948386,1.1875,1
2.19,1.10789117527,1.19,1
2.1925,1.10810245726,1.1925,1
2.195,1.10831333133,1.195,1
2.1975,1.10852379897,1.1975,1
2.2,1.10873386169,1.2,1
2.2025,1.10894352096,1.2025,1
2.205,1.10915277826,1.205,1
2.2075,1.10936163506,1.2075,1
2.21,1.10957009282,1.21,1
2.2125,1.10977815299,1.2125,1
2.215,1.10998581702,1.215,1
2.2175,1.11019308634,1.2175,1
2.22,1.11039996239,1.22,1
2.2225,1.11060644659,1.2225,1
2.225,1.11081254035,1.225,1
2.2275,1.11101824508,1.2275,1
2.23,1.11122356219,1.23,1
2.2325,1.11142849306,1.2325,1
2.235,1.11163303908,1.235,1
2.2375,1.11183720163,1.2375,1
2.24,1.11204098208,1.24,1
2.2425,1.11224438179,1.2425,1
2.245,1.11244740213,1.245,1
2.2475,1.11265004444,1.2475,1
2.25,1.11285231007,1.25,1
2.2525,1.11305420035,1.2525,1
2.255,1.11325571662,1.255,1
2.2575,1.11345686019,1.2575,1
2.26,1.11365763238,1.26,1
2.2625,1.1138580345,1.2625,1
2.265,1.11405806785,1.265,1
2.2675,1.11425773374,1.2675,1
2.27,1.11445703344,1.27,1
2.2725,1.11465596825,1.2725,1
2.275,1.11485453943,1.275,1
2.2775,1.11505274826,1.2775,1
2.28,1.115250596,1.28,1
2.2825,1.11544808391,1.2825,1
2.285,1.11564521324,1.285,1
2.2875,1.11584198523,1.2875,1
2.29,1.11603840112,1.29,1
2.2925,1.11623446215,1.2925,1
2.295,1.11643016953,1.295,1
2.2975,1.11662552449,1.2975,1
2.3,1.11682052825,1.3,1
2.3025,1.117015182,1.3025,1
2.305,1.11720948696,1.305,1
2.3075,1.11740344431,1.3075,1
2.31,1.11759705524,1.31,1
2.3125,1.11779032095,1.3125,1
2.315,1.1179832426,1.315,1
2.3175,1.11817582137,1.3175,1
2.32,1.11836805842,1.32,1
2.3225,1.11855995492,1.3225,1
2.325,1.11875151202,1.325,1
2.3275,1.11894273086,1.3275,1
2.33,1.1191336126,1.33,1
2.3325,1.11932415837,1.3325,1
2.335,1.1195143693,1.335,1
2.3375,1.11970424651,1.3375,1
2.34,1.11989379114,1.34,1
2.3425,1.12008300429,1.3425,1
2.345,1.12027188707,1.345,1
2.3475,1.1204604406,1.3475,1
2.35,1.12064866596,1.35,1
2.3525,1.12083656425,1.3525,1
2.355,1.12102413657,1.355,1
2.3575,1.12121138399,1.3575,1
2.36,1.12139830759,1.36,1
2.3625,1.12158490845,1.3625,1
2.365,1.12177118763,1.365,1
2.3675,1.1219571462,1.3675,1
2.37,1.12214278522,1.37,1
2.3725,1.12232810573,1.3725,1
2.375,1.12251310878,1.375,1
2.3775,1.12269779542,1.3775,1
2.38,1.12288216669,1.38,1
2.3825,1.12306622361,1.3825,1
2.385,1.12324996722,1.385,1
2.3875,1.12343339854,1.3875,1
2.39,1.12361651858,1.39,1
2.3925,1.12379932836,1.3925,1
2.395,1.12398182888,1.395,1
2.3975,1.12416402116,1.3975,1
2.4,1.12434590618,1.4,1
2.4025,1.12452748495,1.4025,1
2.405,1.12470875845,1.405,1
2.4075,1.12488972767,1.4075,1
2.41,1.12507039358,1.41,1
2.4125,1.12525075717,1.4125,1
2.415,1.12543081941,1.415,1
2.4175,1.12561058125,1.4175,1
2.42,1.12579004367,1.42,1
2.4225,1.12596920761,1.4225,1
2.425,1.12614807404,1.425,1
2.4275,1.1263266439,1.4275,1
2.43,1.12650491814,1.43,1
2.4325,1.12668289769,1.4325,1
2.435,1.12686058349,1.435,1
2.4375,1.12703797647,1.4375,1
2.44,1.12721507757,1.44,1
2.4425,1.12739188769,1.4425,1
2.445,1.12756840777,1.445,1
2.4475,1.12774463871,1.4475,1
2.45,1.12792058142,1.45,1
2.4525,1.12809623681,1.4525,1
2.455,1.12827160578,1.455,1
2.4575,1.12844668924,1.4575,1
2.46,1.12862148806,1.46,1
2.4625,1.12879600315,1.4625,1
2.465,1.12897023538,1.465,1
2.4675,1.12914418564,1.4675,1
2.47,1.1293178548,1.47,1
2.4725,1.12949124374,1.4725,1
2.475,1.12966435333,1.475,1
2.4775,1.12983718444,1.4775,1
2.48,1.13000973792,1.48,1
2.4825,1.13018201462,1.4825,1
2.485,1.13035401542,1.485,1
2.4875,1.13052574115,1.4875,1
2.49,1.13069719266,1.49,1
2.4925,1.1308683708,1.4925,1
2.495,1.1310392764,1.495,1
2.4975,1.1312099103,1.4975,1
2.5,1.13138027332,1.5,1
2.5025,1.1315503663,1.50083287063,1
2.505,1.13172019006,1.50166481687,1
2.5075,1.13188974542,1.50249584027,1
2.51,1.13205903319,1.50332594236,1
2.5125,1.13222805419,1.50415512468,1
2.515,1.13239680923,1.50498338875,1
2.5175,1.13256529912,1.50581073611,1
2.52,1.13273352464,1.50663716829,1
2.5225,1.13290148661,1.5074626868,1
2.525,1.13306918582,1.50828729317,1
2.5275,1.13323662306,1.50911098892,1
2.53,1.13340379912,1.50993377556,1
2.5325,1.13357071477,1.51075565461,1
2.535,1.13373737082,1.51157662757,1
2.5375,1.13390376802,1.51239669597,1
2.54,1.13406990716,1.51321586129,1
2.5425,1.134235789,1.51403412506,1
2.545,1.13440141432,1.51485148876,1
2.5475,1.13456678387,1.5156679539,1
2.55,1.13473189842,1.51648352196,1
2.5525,1.13489675873,1.51729819446,1
2.555,1.13506136555,1.51811197286,1
2.5575,1.13522571963,1.51892485867,1
2.56,1.13538982172,1.51973685337,1
2.5625,1.13555367256,1.52054795845,1
2.565,1.1357172729,1.52135817537,1
2.5675,1.13588062347,1.52216750562,1
2.57,1.13604372501,1.52297595068,1
2.5725,1.13620657825,1.52378351202,1
2.575,1.13636918391,1.52459019111,1
2.5775,1.13653154273,1.52539598941,1
2.58,1.13669365543,1.52620090839,1
2.5825,1.13685552272,1.52700494952,1
2.585,1.13701714532,1.52780811425,1
2.5875,1.13717852395,1.52861040404,1
2.59,1.13733965931,1.52941182035,1
2.5925,1.13750055212,1.53021236463,1
2.595,1.13766120307,1.53101203832,1
2.5975,1.13782161287,1.53181084288,1
2.6,1.13798178221,1.53260877976,1
2.6025,1.1381417118,1.53340585038,1
2.605,1.13830140232,1.53420205621,1
2.6075,1.13846085446,1.53499739866,1
2.61,1.13862006891,1.53579187917,1
2.6125,1.13877904635,1.53658549919,1
2.615,1.13893778747,1.53737826013,1
2.6175,1.13909629294,1.53817016342,1
2.62,1.13925456343,1.5389612105,1
2.6225,1.13941259963,1.53975140277,1
2.625,1.13957040219,1.54054074167,1
2.6275,1.13972797178,1.54132922861,1
2.63,1.13988530908,1.54211686499,1
2.6325,1.14004241473,1.54290365225,1
2.635,1.1401992894,1.54368959177,1
2.6375,1.14035593375,1.54447468498,1
2.64,1.14051234842,1.54525893328,1
2.6425,1.14066853406,1.54604233806,1
2.645,1.14082449133,1.54682490074,1
2.6475,1.14098022087,1.54760662269,1
2.65,1.14113572332,1.54838750533,1
2.6525,1.14129099932,1.54916755004,1
2.655,1.1414460495,1.54994675821,1
2.6575,1.14160087451,1.55072513123,1
2.66,1.14175547497,1.55150267049,1
2.6625,1.14190985151,1.55227937736,1
2.665,1.14206400476,1.55305525322,1
2.6675,1.14221793534,1.55383029946,1
2.67,1.14237164387,1.55460451745,1
2.6725,1.14252513098,1.55537790855,1
2.675,1.14267839727,1.55615047415,1
2.6775,1.14283144337,1.55692221561,1
2.68,1.14298426988,1.55769313428,1
2.6825,1.14313687741,1.55846323154,1
2.685,1.14328926657,1.55923250875,1
2.6875,1.14344143797,1.56000096726,1
2.69,1.14359339219,1.56076860842,1
2.6925,1.14374512985,1.5615354336,1
2.695,1.14389665154,1.56230144414,1
2.6975,1.14404795785,1.56306664138,1
2.7,1.14419904938,1.56383102668,1
2.7025,1.14434992671,1.56459460137,1
2.705,1.14450059044,1.5653573668,1
2.7075,1.14465104114,1.56611932431,1
2.71,1.1448012794,1.56688047523,1
2.7125,1.14495130579,1.56764082089,1
2.715,1.14510112091,1.56840036262,1
2.7175,1.14525072531,1.56915910175,1
2.72,1.14540011958,1.56991703962,1
2.7225,1.14554930429,1.57067417753,1
2.725,1.14569828,1.57143051682,1
2.7275,1.14584704728,1.5721860588,1
2.73,1.14599560669,1.57294080479,1
2.7325,1.14614395881,1.5736947561,1
2.735,1.14629210417,1.57444791404,1
2.7375,1.14644004335,1.57520027992,1
2.74,1.1465877769,1.57595185505,1
2.7425,1.14673530537,1.57670264073,1
2.745,1.14688262931,1.57745263827,1
2.7475,1.14702974928,1.57820184896,1
2.75,1.14717666581,1.5789502741,1
2.7525,1.14732337945,1.57969791498,1
2.755,1.14746989074,1.5804447729,1
2.7575,1.14761620023,1.58119084915,1
2.76,1.14776230845,1.58193614501,1
2.7625,1.14790821594,1.58268066178,1
2.765,1.14805392323,1.58342440072,1
2.7675,1.14819943086,1.58416736313,1
2.77,1.14834473934,1.58490955028,1
2.7725,1.14848984922,1.58565096344,1
2.775,1.14863476101,1.58639160389,1
2.7775,1.14877947524,1.58713147291,1
2.78,1.14892399244,1.58787057175,1
2.7825,1.14906831311,1.58860890168,1
2.785,1.14921243778,1.58934646398,1
2.7875,1.14935636696,1.59008325989,1
2.79,1.14950010117,1.59081929069,1
2.7925,1.14964364092,1.59155455762,1
2.795,1.14978698672,1.59228906194,1
2.7975,1.14993013907,1.5930228049,1
2.8,1.15007309848,1.59375578776,1
2.8025,1.15021586546,1.59448801175,1
2.805,1.1503584405,1.59521947813,1
2.8075,1.15050082411,1.59595018814,1
2.81,1.15064301678,1.59668014302,1
2.8125,1.15078501901,1.597409344,1
2.815,1.1509268313,1.59813779232,1
2.8175,1.15106845413,1.59886548923,1
2.82,1.151209888,1.59959243593,1
2.8225,1.1513511334,1.60031863368,1
2.825,1.1514921908,1.60104408368,1
2.8275,1.15163306071,1.60176878717,1
2.83,1.15177374359,1.60249274538,1
2.8325,1.15191423994,1.60321595951,1
2.835,1.15205455022,1.60393843078,1
2.8375,1.15219467492,1.60466016042,1
2.84,1.15233461452,1.60538114963,1
2.8425,1.15247436948,1.60610139963,1
2.845,1.15261394028,1.60682091162,1
2.8475,1.1527533274,1.60753968681,1
2.85,1.15289253129,1.6082577264,1
2.8525,1.15303155243,1.6089750316,1
2.855,1.15317039128,1.6096916036,1
2.8575,1.1533090483,1.6104074436,1
2.86,1.15344752396,1.6111225528,1
2.8625,1.15358581871,1.61183693238,1
2.865,1.15372393302,1.61255058355,1
2.8675,1.15386186734,1.61326350748,1
2.87,1.15399962213,1.61397570536,1
2.8725,1.15413719783,1.61468717838,1
2.875,1.15427459491,1.61539792772,1
2.8775,1.1544118138,1.61610795455,1
2.88,1.15454885496,1.61681726006,1
2.8825,1.15468571884,1.61752584541,1
2.885,1.15482240588,1.61823371178,1
2.8875,1.15495891652,1.61894086035,1
2.89,1.15509525121,1.61964729227,1
2.8925,1.15523141038,1.62035300871,1
2.895,1.15536739447,1.62105801085,1
2.8975,1.15550320392,1.62176229983,1
2.9,1.15563883917,1.62246587682,1
2.9025,1.15577430064,1.62316874298,1
2.905,1.15590958878,1.62387089945,1
2.9075,1.15604470401,1.6245723474,1
2.91,1.15617964675,1.62527308797,1
2.9125,1.15631441745,1.62597312231,1
2.915,1.15644901651,1.62667245157,1
2.9175,1.15658344437,1.62737107689,1
2.92,1.15671770146,1.62806899941,1
2.9225,1.15685178818,1.62876622027,1
2.925,1.15698570496,1.62946274061,1
2.9275,1.15711945222,1.63015856157,1
2.93,1.15725303038,1.63085368427,1
2.9325,1.15738643984,1.63154810986,1
2.935,1.15751968103,1.63224183944,1
2.9375,1.15765275436,1.63293487417,1
2.94,1.15778566023,1.63362721514,1
2.9425,1.15791839905,1.6343188635,1
2.945,1.15805097124,1.63500982036,1
2.9475,1.1581833772,1.63570008684,1
2.95,1.15831561733,1.63638966405,1
2.9525,1.15844769204,1.63707855311,1
2.955,1.15857960173,1.63776675513,1
2.9575,1.15871134679,1.63845427121,1
2.96,1.15884292764,1.63914110247,1
2.9625,1.15897434466,1.63982725001,1
2.965,1.15910559825,1.64051271494,1
2.9675,1.15923668881,1.64119749835,1
2.97,1.15936761673,1.64188160135,1
2.9725,1.1594983824,1.64256502502,1
2.975,1.15962898621,1.64324777047,1
2.9775,1.15975942856,1.64392983879,1
2.98,1.15988970982,1.64461123107,1
2.9825,1.1600198304,1.64529194839,1
2.985,1.16014979066,1.64597199185,1
2.9875,1.160279591,1.64665136253,1
2.99,1.16040923179,1.6473300615,1
2.9925,1.16053871342,1.64800808985,1
2.995,1.16066803628,1.64868544867,1
2.9975,1.16079720072,1.64936213901,1
3,1.16092620714,1.65003816196,1
3.0025,1.16105505591,1.6507135186,1
3.005,1.16118374741,1.65138820998,1
3.0075,1.161312282,1.65206223718,1
3.01,1.16144066006,1.65273560126,1
3.0125,1.16156888195,1.65340830328,1
3.015,1.16169694806,1.65408034432,1
3.0175,1.16182485874,1.65475172542,1
3.02,1.16195261436,1.65542244764,1
3.0225,1.1620802153,1.65609251205,1
3.025,1.1622076619,1.65676191969,1
3.0275,1.16233495454,1.65743067161,1
3.03,1.16246209358,1.65809876887,1
3.0325,1.16258907937,1.65876621251,1
3.035,1.16271591228,1.65943300358,1
3.0375,1.16284259266,1.66009914312,1
3.04,1.16296912088,1.66076463217,1
3.0425,1.16309549728,1.66142947177,1
3.045,1.16322172222,1.66209366295,1
3.0475,1.16334779605,1.66275720677,1
3.05,1.16347371913,1.66342010424,1
3.0525,1.16359949181,1.6640823564,1
3.055,1.16372511443,1.66474396427,1
3.0575,1.16385058734,1.66540492889,1
3.06,1.1639759109,1.66606525129,1
3.0625,1.16410108544,1.66672493247,1
3.065,1.16422611131,1.66738397347,1
3.0675,1.16435098885,1.66804237531,1
3.07,1.16447571841,1.668700139,1
3.0725,1.16460030033,1.66935726556,1
3.075,1.16472473495,1.670013756,1
3.0775,1.1648490226,1.67066961133,1
3.08,1.16497316363,1.67132483256,1
3.0825,1.16509715837,1.67197942071,1
3.085,1.16522100715,1.67263337677,1
3.0875,1.16534471032,1.67328670176,1
3.09,1.16546826819,1.67393939666,1
3.0925,1.16559168112,1.67459146249,1
3.095,1.16571494942,1.67524290024,1
3.0975,1.16583807342,1.6758937109,1
3.1,1.16596105346,1.67654389548,1
3.1025,1.16608388987,1.67719345496,1
3.105,1.16620658296,1.67784239033,1
3.1075,1.16632913307,1.67849070258,1
3.11,1.16645154051,1.67913839271,1
3.1125,1.16657380562,1.67978546168,1
3.115,1.16669592871,1.68043191049,1
3.1175,1.16681791011,1.68107774012,1
3.12,1.16693975013,1.68172295154,1
3.1225,1.1670614491,1.68236754574,1
3.125,1.16718300733,1.68301152369,1
3.1275,1.16730442514,1.68365488635,1
3.13,1.16742570284,1.68429763471,1
3.1325,1.16754684075,1.68493976973,1
3.135,1.16766783919,1.68558129238,1
3.1375,1.16778869846,1.68622220362,1
3.14,1.16790941888,1.68686250443,1
3.1425,1.16803000075,1.68750219576,1
3.145,1.1681504444,1.68814127856,1
3.1475,1.16827075012,1.68877975381,1
3.15,1.16839091822,1.68941762246,1
3.1525,1.16851094902,1.69005488545,1
3.155,1.16863084281,1.69069154375,1
3.1575,1.1687505999,1.69132759831,1
3.16,1.1688702206,1.69196305007,1
3.1625,1.1689897052,1.69259789998,1
3.165,1.16910905401,1.69323214898,1
3.1675,1.16922826733,1.69386579803,1
3.17,1.16934734546,1.69449884806,1
3.1725,1.16946628869,1.69513130001,1
3.175,1.16958509733,1.69576315482,1
3.1775,1.16970377168,1.69639441343,1
3.18,1.16982231201,1.69702507676,1
3.1825,1.16994071865,1.69765514577,1
3.185,1.17005899186,1.69828462136,1
3.1875,1.17017713196,1.69891350448,1
3.19,1.17029513922,1.69954179605,1
3.1925,1.17041301395,1.700169497,1
3.195,1.17053075643,1.70079660825,1
3.1975,1.17064836695,1.70142313072,1
3.2,1.17076584579,1.70204906533,1
3.2025,1.17088319326,1.70267441301,1
3.205,1.17100040962,1.70329917466,1
3.2075,1.17111749518,1.7039233512,1
3.21,1.1712344502,1.70454694354,1
3.2125,1.17135127499,1.70516995261,1
3.215,1.17146796981,1.7057923793,1
3.2175,1.17158453495,1.70641422452,1
3.22,1.17170097069,1.70703548918,1
3.2225,1.17181727732,1.70765617419,1
3.225,1.1719334551,1.70827628044,1
3.2275,1.17204950432,1.70889580884,1
3.23,1.17216542526,1.70951476028,1
3.2325,1.17228121819,1.71013313567,1
3.235,1.17239688339,1.7107509359,1
3.2375,1.17251242113,1.71136816186,1
3.24,1.17262783169,1.71198481444,1
3.2425,1.17274311534,1.71260089454,1
3.245,1.17285827234,1.71321640304,1
3.2475,1.17297330298,1.71383134084,1
3.25,1.17308820753,1.71444570881,1
3.2525,1.17320298624,1.71505950783,1
3.255,1.1733176394,1.7156727388,1
3.2575,1.17343216727,1.71628540259,1
3.26,1.17354657011,1.71689750008,1
3.2625,1.17366084819,1.71750903214,1
3.265,1.17377500178,1.71811999966,1
3.2675,1.17388903115,1.7187304035,1
3.27,1.17400293654,1.71934024453,1
3.2725,1.17411671824,1.71994952363,1
3.275,1.1742303765,1.72055824166,1
3.2775,1.17434391158,1.72116639949,1
3.28,1.17445732374,1.72177399799,1
3.2825,1.17457061324,1.72238103802,1
3.285,1.17468378034,1.72298752043,1
3.2875,1.1747968253,1.7235934461,1
3.29,1.17490974838,1.72419881587,1
3.2925,1.17502254982,1.7248036306,1
3.295,1.1751352299,1.72540789116,1
3.2975,1.17524778885,1.72601159839,1
3.3,1.17536022694,1.72661475314,1
3.3025,1.17547254443,1.72721735626,1
3.305,1.17558474155,1.72781940861,1
3.3075,1.17569681856,1.72842091102,1
3.31,1.17580877572,1.72902186435,1
3.3125,1.17592061328,1.72962226943,1
3.315,1.17603233148,1.73022212711,1
3.3175,1.17614393057,1.73082143823,1
3.32,1.17625541079,1.73142020363,1
3.3225,1.17636677241,1.73201842414,1
3.325,1.17647801566,1.7326161006,1
3.3275,1.17658914079,1.73321323384,1
3.33,1.17670014804,1.73380982469,1
3.3325,1.17681103766,1.734405874,1
3.335,1.17692180989,1.73500138257,1
3.3375,1.17703246497,1.73559635124,1
3.34,1.17714300314,1.73619078085,1
3.3425,1.17725342466,1.7367846722,1
3.345,1.17736372975,1.73737802612,1
3.3475,1.17747391865,1.73797084344,1
3.35,1.17758399161,1.73856312497,1
3.3525,1.17769394887,1.73915487153,1
3.355,1.17780379065,1.73974608394,1
3.3575,1.1779135172,1.74033676301,1
3.36,1.17802312876,1.74092690955,1
3.3625,1.17813262555,1.74151652438,1
3.365,1.17824200781,1.7421056083,1
3.3675,1.17835127579,1.74269416213,1
3.37,1.1784604297,1.74328218666,1
3.3725,1.17856946978,1.74386968271,1
3.375,1.17867839627,1.74445665108,1
3.3775,1.17878720939,1.74504309257,1
3.38,1.17889590938,1.74562900798,1
3.3825,1.17900449647,1.74621439811,1
3.385,1.17911297088,1.74679926376,1
3.3875,1.17922133284,1.74738360572,1
3.39,1.17932958258,1.74796742479,1
3.3925,1.17943772033,1.74855072175,1
3.395,1.17954574631,1.74913349741,1
3.3975,1.17965366076,1.74971575255,1
3.4,1.17976146388,1.75029748796,1
3.4025,1.17986915592,1.75087870443,1
3.405,1.17997673708,1.75145940273,1
3.4075,1.1800842076,1.75203958366,1
3.41,1.1801915677,1.752619248,1
3.4125,1.18029881759,1.75319839652,1
3.415,1.18040595751,1.75377703001,1
3.4175,1.18051298767,1.75435514925,1
3.42,1.18061990828,1.754932755,1
3.4225,1.18072671957,1.75550984805,1
3.425,1.18083342176,1.75608642917,1
3.4275,1.18094001507,1.75666249913,1
3.43,1.1810464997,1.75723805869,1
3.4325,1.18115287589,1.75781310864,1
3.435,1.18125914384,1.75838764973,1
3.4375,1.18136530376,1.75896168273,1
3.44,1.18147135588,1.75953520841,1
3.4425,1.18157730041,1.76010822752,1
3.445,1.18168313756,1.76068074084,1
3.4475,1.18178886754,1.76125274911,1
3.45,1.18189449057,1.76182425311,1
3.4525,1.18200000685,1.76239525357,1
3.455,1.18210541661,1.76296575127,1
3.4575,1.18221072003,1.76353574695,1
3.46,1.18231591735,1.76410524137,1
3.4625,1.18242100876,1.76467423528,1
3.465,1.18252599448,1.76524272943,1
3.4675,1.18263087471,1.76581072456,1
3.47,1.18273564966,1.76637822142,1
3.4725,1.18284031954,1.76694522076,1
3.475,1.18294488454,1.76751172333,1
3.4775,1.18304934489,1.76807772986,1
3.48,1.18315370078,1.76864324109,1
3.4825,1.18325795241,1.76920825777,1
3.485,1.18336209999,1.76977278063,1
3.4875,1.18346614373,1.77033681042,1
3.49,1.18357008382,1.77090034786,1
3.4925,1.18367392047,1.77146339369,1
3.495,1.18377765387,1.77202594864,1
3.4975,1.18388128424,1.77258801345,1
3.5,1.18398481176,1.77314958884,1
3.5025,1.18408823665,1.77371067554,1
3.505,1.18419155909,1.77427127428,1
3.5075,1.18429477929,1.77483138578,1
3.51,1.18439789744,1.77539101078,1
3.5125,1.18450091374,1.77595014998,1
3.515,1.18460382839,1.77650880412,1
3.5175,1.18470664158,1.77706697392,1
3.52,1.18480935351,1.77762466008,1
3.5225,1.18491196438,1.77818186333,1
3.525,1.18501447437,1.77873858439,1
3.5275,1.18511688369,1.77929482397,1
3.53,1.18521919252,1.77985058278,1
3.5325,1.18532140107,1.78040586154,1
3.535,1.18542350951,1.78096066095,1
3.5375,1.18552551805,1.78151498172,1
3.54,1.18562742687,1.78206882457,1
3.5425,1.18572923616,1.7826221902,1
3.545,1.18583094612,1.78317507931,1
3.5475,1.18593255694,1.7837274926,1
3.55,1.18603406879,1.78427943079,1
3.5525,1.18613548188,1.78483089457,1
3.555,1.18623679639,1.78538188464,1
3.5575,1.18633801251,1.7859324017,1
3.56,1.18643913042,1.78648244644,1
3.5625,1.18654015031,1.78703201956,1
3.565,1.18664107236,1.78758112177,1
3.5675,1.18674189677,1.78812975374,1
3.57,1.18684262372,1.78867791617,1
3.5725,1.18694325338,1.78922560975,1
3.575,1.18704378595,1.78977283517,1
3.5775,1.18714422161,1.79031959312,1
3.58,1.18724456054,1.79086588429,1
3.5825,1.18734480292,1.79141170935,1
3.585,1.18744494894,1.791957069,1
3.5875,1.18754499877,1.79250196392,1
3.59,1.1876449526,1.79304639478,1
3.5925,1.1877448106,1.79359036227,1
3.595,1.18784457296,1.79413386707,1
3.5975,1.18794423986,1.79467690985,1
3.6,1.18804381147,1.79521949129,1
3.6025,1.18814328798,1.79576161206,1
3.605,1.18824266955,1.79630327284,1
3.6075,1.18834195638,1.7968444743,1
3.61,1.18844114863,1.79738521711,1
3.6125,1.18854024647,1.79792550195,1
3.615,1.1886392501,1.79846532947,1
3.6175,1.18873815968,1.79900470035,1
3.62,1.18883697538,1.79954361525,1
3.6225,1.18893569739,1.80008207484,1
3.625,1.18903432587,1.80062007978,1
3.6275,1.189132861,1.80115763073,1
3.63,1.18923130295,1.80169472835,1
3.6325,1.18932965189,1.80223137331,1
3.635,1.189427908,1.80276756626,1
3.6375,1.18952607145,1.80330330785,1
3.64,1.18962414241,1.80383859875,1
3.6425,1.18972212104,1.80437343961,1
3.645,1.18982000752,1.80490783108,1
3.6475,1.18991780203,1.80544177382,1
3.65,1.19001550472,1.80597526847,1
3.6525,1.19011311577,1.80650831568,1
3.655,1.19021063534,1.80704091611,1
3.6575,1.19030806361,1.8075730704,1
3.66,1.19040540073,1.80810477919,1
3.6625,1.19050264688,1.80863604314,1
3.665,1.19059980223,1.80916686288,1
3.6675,1.19069686694,1.80969723905,1
3.67,1.19079384117,1.81022717231,1
3.6725,1.19089072509,1.81075666328,1
3.675,1.19098751887,1.81128571261,1
3.6775,1.19108422266,1.81181432093,1
3.68,1.19118083664,1.81234248888,1
3.6825,1.19127736097,1.8128702171,1
3.685,1.1913737958,1.81339750622,1
3.6875,1.19147014131,1.81392435687,1
3.69,1.19156639764,1.81445076968,1
3.6925,1.19166256498,1.81497674529,1
3.695,1.19175864347,1.81550228432,1
3.6975,1.19185463328,1.8160273874,1
3.7,1.19195053456,1.81655205515,1
3.7025,1.19204634749,1.81707628821,1
3.705,1.19214207221,1.8176000872,1
3.7075,1.19223770888,1.81812345274,1
3.71,1.19233325767,1.81864638545,1
3.7125,1.19242871873,1.81916888595,1
3.715,1.19252409223,1.81969095487,1
3.7175,1.19261937831,1.82021259282,1
3.72,1.19271457713,1.82073380041,1
3.7225,1.19280968886,1.82125457828,1
3.725,1.19290471364,1.82177492702,1
3.7275,1.19299965164,1.82229484725,1
3.73,1.193094503,1.8228143396,1
3.7325,1.19318926789,1.82333340466,1
3.735,1.19328394645,1.82385204305,1
3.7375,1.19337853885,1.82437025538,1
3.74,1.19347304523,1.82488804225,1
3.7425,1.19356746575,1.82540540428,1
3.745,1.19366180056,1.82592234206,1
3.7475,1.19375604982,1.82643885621,1
3.75,1.19385021367,1.82695494733,1
3.7525,1.19394429226,1.82747061602,1
3.755,1.19403828576,1.82798586287,1
3.7575,1.1941321943,1.8285006885,1
3.76,1.19422601805,1.8290150935,1
3.7625,1.19431975714,1.82952907847,1
3.765,1.19441341173,1.830042644,1
3.7675,1.19450698197,1.83055579069,1
3.77,1.19460046801,1.83106851914,1
3.7725,1.19469387,1.83158082994,1
3.775,1.19478718808,1.83209272367,1
3.7775,1.1948804224,1.83260420094,1
3.78,1.19497357311,1.83311526234,1
3.7825,1.19506664035,1.83362590844,1
3.785,1.19515962428,1.83413613984,1
3.7875,1.19525252504,1.83464595713,1
3.79,1.19534534277,1.8351553609,1
3.7925,1.19543807762,1.83566435171,1
3.795,1.19553072974,1.83617293017,1
3.7975,1.19562329926,1.83668109686,1
3.8,1.19571578634,1.83718885234,1
3.8025,1.19580819112,1.83769619721,1
3.805,1.19590051374,1.83820313205,1
3.8075,1.19599275434,1.83870965742,1
3.81,1.19608491307,1.83921577392,1
3.8125,1.19617699007,1.83972148211,1
3.815,1.19626898548,1.84022678257,1
3.8175,1.19636089945,1.84073167588,1
3.82,1.19645273211,1.8412361626,1
3.8225,1.19654448361,1.8417402433,1
3.825,1.19663615408,1.84224391857,1
3.8275,1.19672774367,1.84274718897,1
3.83,1.19681925251,1.84325005506,1
3.8325,1.19691068076,1.84375251742,1
3.835,1.19700202853,1.84425457661,1
3.8375,1.19709329598,1.84475623319,1
3.84,1.19718448325,1.84525748774,1
3.8425,1.19727559046,1.84575834081,1
3.845,1.19736661777,1.84625879296,1
3.8475,1.1974575653,1.84675884477,1
3.85,1.19754843319,1.84725849678,1
3.8525,1.19763922158,1.84775774955,1
3.855,1.19772993061,1.84825660365,1
3.8575,1.19782056041,1.84875505963,1
3.86,1.19791111112,1.84925311805,1
3.8625,1.19800158287,1.84975077947,1
3.865,1.1980919758,1.85024804443,1
3.8675,1.19818229004,1.85074491348,1
3.87,1.19827252573,1.85124138719,1
3.8725,1.198362683,1.8517374661,1
3.875,1.19845276199,1.85223315077,1
3.8775,1.19854276282,1.85272844173,1
3.88,1.19863268563,1.85322333954,1
3.8825,1.19872253056,1.85371784475,1
3.885,1.19881229774,1.8542119579,1
3.8875,1.19890198729,1.85470567954,1
3.89,1.19899159935,1.8551990102,1
3.8925,1.19908113405,1.85569195044,1
3.895,1.19917059153,1.85618450079,1
3.8975,1.1992599719,1.8566766618,1
3.9,1.19934927531,1.857168434,1
3.9025,1.19943850188,1.85765981793,1
3.905,1.19952765175,1.85815081414,1
3.9075,1.19961672503,1.85864142315,1
3.91,1.19970572187,1.85913164551,1
3.9125,1.19979464239,1.85962148175,1
3.915,1.19988348671,1.8601109324,1
3.9175,1.19997225497,1.86059999799,1
3.92,1.2000609473,1.86108867906,1
3.9225,1.20014956381,1.86157697614,1
3.925,1.20023810464,1.86206488976,1
3.9275,1.20032656992,1.86255242044,1
3.93,1.20041495977,1.86303956872,1
3.9325,1.20050327432,1.86352633513,1
3.935,1.20059151369,1.86401272017,1
3.9375,1.20067967801,1.8644987244,1
3.94,1.20076776741,1.86498434832,1
3.9425,1.200855782,1.86546959246,1
3.945,1.20094372192,1.86595445734,1
3.9475,1.20103158728,1.86643894348,1
3.95,1.20111937822,1.86692305141,1
3.9525,1.20120709485,1.86740678165,1
3.955,1.2012947373,1.8678901347,1
3.9575,1.2013823057,1.86837311109,1
3.96,1.20146980016,1.86885571134,1
3.9625,1.20155722081,1.86933793596,1
3.965,1.20164456776,1.86981978547,1
3.9675,1.20173184115,1.87030126037,1
3.97,1.20181904109,1.87078236118,1
3.9725,1.20190616771,1.87126308842,1
3.975,1.20199322112,1.8717434426,1
3.9775,1.20208020145,1.87222342421,1
3.98,1.20216710882,1.87270303378,1
3.9825,1.20225394334,1.87318227181,1
3.985,1.20234070514,1.87366113881,1
3.9875,1.20242739433,1.87413963529,1
3.99,1.20251401104,1.87461776174,1
3.9925,1.20260055538,1.87509551868,1
3.995,1.20268702748,1.8755729066,1
3.9975,1.20277342745,1.87604992601,1
4,1.2028597554,1.87652657742,1
4.0025,1.20294601147,1.87700286132,1
4.005,1.20303219576,1.8774787782,1
4.0075,1.20311830839,1.87795432858,1
4.01,1.20320434948,1.87842951295,1
4.0125,1.20329031914,1.8789043318,1
4.015,1.2033762175,1.87937878564,1
4.0175,1.20346204466,1.87985287495,1
4.02,1.20354780075,1.88032660023,1
4.0225,1.20363348588,1.88079996197,1
4.025,1.20371910016,1.88127296068,1
4.0275,1.20380464371,1.88174559683,1
4.03,1.20389011665,1.88221787092,1
4.0325,1.20397551909,1.88268978344,1
4.035,1.20406085113,1.88316133488,1
4.0375,1.20414611291,1.88363252572,1
4.04,1.20423130452,1.88410335646,1
4.0425,1.20431642609,1.88457382757,1
4.045,1.20440147772,1.88504393955,1
4.0475,1.20448645954,1.88551369288,1
4.05,1.20457137165,1.88598308805,1
4.0525,1.20465621416,1.88645212552,1
4.055,1.20474098718,1.8869208058,1
4.0575,1.20482569084,1.88738912936,1
4.06,1.20491032523,1.88785709667,1
4.0625,1.20499489048,1.88832470822,1
4.065,1.20507938669,1.88879196449,1
4.0675,1.20516381397,1.88925886595,1
4.07,1.20524817243,1.88972541308,1
4.0725,1.20533246218,1.89019160636,1
4.075,1.20541668334,1.89065744627,1
4.0775,1.20550083601,1.89112293326,1
4.08,1.2055849203,1.89158806783,1
4.0825,1.20566893632,1.89205285044,1
4.085,1.20575288419,1.89251728155,1
4.0875,1.205836764,1.89298136166,1
4.09,1.20592057586,1.89344509121,1
4.0925,1.20600431989,1.89390847069,1
4.095,1.2060879962,1.89437150056,1
4.0975,1.20617160488,1.89483418129,1
4.1,1.20625514605,1.89529651334,1
4.1025,1.20633861982,1.89575849718,1
4.105,1.20642202628,1.89622013328,1
4.1075,1.20650536556,1.8966814221,1
4.11,1.20658863775,1.89714236409,1
4.1125,1.20667184296,1.89760295973,1
4.115,1.20675498129,1.89806320948,1
4.1175,1.20683805286,1.89852311379,1
4.12,1.20692105776,1.89898267313,1
4.1225,1.2070039961,1.89944188796,1
4.125,1.207086868,1.89990075872,1
4.1275,1.20716967354,1.90035928589,1
4.13,1.20725241284,1.90081746991,1
4.1325,1.207335086,1.90127531125,1
4.135,1.20741769312,1.90173281036,1
4.1375,1.20750023431,1.90218996768,1
4.14,1.20758270967,1.90264678368,1
4.1425,1.2076651193,1.90310325881,1
4.145,1.20774746331,1.90355939352,1
4.1475,1.2078297418,1.90401518826,1
4.15,1.20791195487,1.90447064348,1
4.1525,1.20799410262,1.90492575962,1
4.155,1.20807618517,1.90538053715,1
4.1575,1.20815820259,1.9058349765,1
4.16,1.20824015501,1.90628907812,1
4.1625,1.20832204252,1.90674284245,1
4.165,1.20840386522,1.90719626996,1
4.1675,1.20848562321,1.90764936107,1
4.17,1.20856731659,1.90810211623,1
4.1725,1.20864894547,1.90855453588,1
4.175,1.20873050994,1.90900662047,1
4.1775,1.2088120101,1.90945837044,1
4.18,1.20889344605,1.90990978623,1
4.1825,1.2089748179,1.91036086827,1
4.185,1.20905612573,1.91081161701,1
4.1875,1.20913736966,1.91126203289,1
4.19,1.20921854978,1.91171211633,1
4.1925,1.20929966618,1.91216186779,1
4.195,1.20938071897,1.91261128769,1
4.1975,1.20946170824,1.91306037646,1
4.2,1.20954263409,1.91350913456,1
4.2025,1.20962349662,1.9139575624,1
4.205,1.20970429593,1.91440566041,1
4.2075,1.20978503211,1.91485342905,1
4.21,1.20986570526,1.91530086872,1
4.2125,1.20994631548,1.91574797987,1
4.215,1.21002686286,1.91619476292,1
4.2175,1.2101073475,1.9166412183,1
4.22,1.21018776949,1.91708734644,1
4.2225,1.21026812894,1.91753314777,1
4.225,1.21034842593,1.91797862271,1
4.2275,1.21042866057,1.91842377169,1
4.23,1.21050883295,1.91886859514,1
4.2325,1.21058894315,1.91931309348,1
4.235,1.21066899129,1.91975726713,1
4.2375,1.21074897744,1.92020111651,1
4.24,1.21082890172,1.92064464206,1
4.2425,1.2109087642,1.92108784418,1
4.245,1.21098856499,1.9215307233,1
4.2475,1.21106830417,1.92197327984,1
4.25,1.21114798185,1.92241551422,1
4.2525,1.21122759811,1.92285742686,1
4.255,1.21130715305,1.92329901817,1
4.2575,1.21138664676,1.92374028858,1
4.26,1.21146607933,1.92418123849,1
4.2625,1.21154545086,1.92462186833,1
4.265,1.21162476143,1.9250621785,1
4.2675,1.21170401115,1.92550216943,1
4.27,1.2117832001,1.92594184152,1
4.2725,1.21186232837,1.92638119519,1
4.275,1.21194139605,1.92682023085,1
4.2775,1.21202040324,1.92725894891,1
4.28,1.21209935003,1.92769734979,1
4.2825,1.21217823651,1.92813543388,1
4.285,1.21225706276,1.9285732016,1
4.2875,1.21233582888,1.92901065336,1
4.29,1.21241453496,1.92944778957,1
4.2925,1.21249318109,1.92988461063,1
4.295,1.21257176736,1.93032111695,1
4.2975,1.21265029386,1.93075730893,1
4.3,1.21272876067,1.93119318698,1
4.3025,1.21280716789,1.9316287515,1
4.305,1.2128855156,1.93206400289,1
4.3075,1.2129638039,1.93249894157,1
4.31,1.21304203288,1.93293356793,1
4.3125,1.21312020261,1.93336788236,1
4.315,1.2131983132,1.93380188528,1
4.3175,1.21327636472,1.93423557708,1
4.32,1.21335435726,1.93466895816,1
4.3225,1.21343229092,1.93510202892,1
4.325,1.21351016579,1.93553478975,1
4.3275,1.21358798193,1.93596724106,1
4.33,1.21366573946,1.93639938324,1
4.3325,1.21374343844,1.93683121668,1
4.335,1.21382107898,1.93726274178,1
4.3375,1.21389866114,1.93769395893,1
4.34,1.21397618503,1.93812486854,1
4.3425,1.21405365073,1.93855547098,1
4.345,1.21413105832,1.93898576665,1
4.3475,1.21420840789,1.93941575595,1
4.35,1.21428569952,1.93984543927,1
4.3525,1.2143629333,1.94027481698,1
4.355,1.21444010932,1.9407038895,1
4.3575,1.21451722765,1.94113265719,1
4.36,1.21459428839,1.94156112046,1
4.3625,1.21467129162,1.94198927968,1
4.365,1.21474823743,1.94241713525,1
4.3675,1.21482512589,1.94284468755,1
4.37,1.21490195709,1.94327193696,1
4.3725,1.21497873112,1.94369888388,1
4.375,1.21505544806,1.94412552868,1
4.3775,1.21513210799,1.94455187175,1
4.38,1.215208711,1.94497791347,1
4.3825,1.21528525716,1.94540365422,1
4.385,1.21536174657,1.94582909439,1
4.3875,1.21543817931,1.94625423435,1
4.39,1.21551455545,1.94667907449,1
4.3925,1.21559087508,1.94710361518,1
4.395,1.21566713829,1.94752785681,1
4.3975,1.21574334515,1.94795179975,1
4.4,1.21581949574,1.94837544437,1
4.4025,1.21589559015,1.94879879106,1
4.405,1.21597162847,1.9492218402,1
4.4075,1.21604761076,1.94964459215,1
4.41,1.21612353712,1.95006704729,1
4.4125,1.21619940762,1.950489206,1
4.415,1.21627522234,1.95091106865,1
4.4175,1.21635098137,1.95133263561,1
4.42,1.21642668478,1.95175390725,1
4.4225,1.21650233266,1.95217488395,1
4.425,1.21657792508,1.95259556608,1
4.4275,1.21665346213,1.95301595401,1
4.43,1.21672894389,1.95343604811,1
4.4325,1.21680437043,1.95385584874,1
4.435,1.21687974183,1.95427535627,1
4.4375,1.21695505818,1.95469457108,1
4.44,1.21703031955,1.95511349353,1
4.4425,1.21710552603,1.95553212399,1
4.445,1.21718067768,1.95595046282,1
4.4475,1.2172557746,1.95636851038,1
4.45,1.21733081685,1.95678626705,1
4.4525,1.21740580451,1.95720373318,1
4.455,1.21748073768,1.95762090915,1
4.4575,1.21755561641,1.95803779531,1
4.46,1.21763044079,1.95845439202,1
4.4625,1.2177052109,1.95887069964,1
4.465,1.21777992682,1.95928671855,1
4.4675,1.21785458862,1.95970244909,1
4.47,1.21792919638,1.96011789163,1
4.4725,1.21800375017,1.96053304653,1
4.475,1.21807825008,1.96094791414,1
4.4775,1.21815269618,1.96136249482,1
4.48,1.21822708854,1.96177678893,1
4.4825,1.21830142725,1.96219079683,1
4.485,1.21837571237,1.96260451887,1
4.4875,1.218449944,1.96301795541,1
4.49,1.21852412219,1.96343110681,1
4.4925,1.21859824702,1.96384397341,1
4.495,1.21867231858,1.96425655556,1
4.4975,1.21874633694,1.96466885364,1
4.5,1.21882030217,1.96508086798,1
4.5025,1.21889421435,1.96549259893,1
4.505,1.21896807355,1.96590404686,1
4.5075,1.21904187984,1.9663152121,1
4.51,1.21911563331,1.96672609502,1
4.5125,1.21918933403,1.96713669595,1
4.515,1.21926298206,1.96754701525,1
4.5175,1.21933657749,1.96795705327,1
4.52,1.21941012039,1.96836681035,1
4.5225,1.21948361083,1.96877628684,1
4.525,1.21955704889,1.96918548308,1
4.5275,1.21963043463,1.96959439943,1
4.53,1.21970376814,1.97000303623,1
4.5325,1.21977704949,1.97041139382,1
4.535,1.21985027874,1.97081947255,1
4.5375,1.21992345598,1.97122727276,1
4.54,1.21999658127,1.97163479479,1
4.5425,1.22006965468,1.97204203899,1
4.545,1.2201426763,1.97244900569,1
4.5475,1.22021564619,1.97285569525,1
4.55,1.22028856443,1.97326210799,1
4.5525,1.22036143108,1.97366824427,1
4.555,1.22043424621,1.97407410441,1
4.5575,1.22050700991,1.97447968876,1
4.56,1.22057972224,1.97488499765,1
4.5625,1.22065238327,1.97529003143,1
4.565,1.22072499308,1.97569479043,1
4.5675,1.22079755173,1.97609927499,1
4.57,1.22087005929,1.97650348545,1
4.5725,1.22094251584,1.97690742213,1
4.575,1.22101492145,1.97731108537,1
4.5775,1.22108727619,1.97771447552,1
4.58,1.22115958013,1.9781175929,1
4.5825,1.22123183333,1.97852043784,1
4.585,1.22130403588,1.97892301068,1
4.5875,1.22137618783,1.97932531176,1
4.59,1.22144828926,1.97972734139,1
4.5925,1.22152034023,1.98012909992,1
4.595,1.22159234083,1.98053058767,1
4.5975,1.22166429111,1.98093180497,1
4.6,1.22173619115,1.98133275216,1
4.6025,1.22180804101,1.98173342956,1
4.605,1.22187984077,1.9821338375,1
4.6075,1.22195159049,1.9825339763,1
4.61,1.22202329024,1.9829338463,1
4.6125,1.2220949401,1.98333344783,1
4.615,1.22216654012,1.9837327812,1
4.6175,1.22223809037,1.98413184674,1
4.62,1.22230959093,1.98453064478,1
4.6225,1.22238104187,1.98492917564,1
4.625,1.22245244324,1.98532743965,1
4.6275,1.22252379513,1.98572543713,1
4.63,1.22259509759,1.9861231684,1
4.6325,1.22266635069,1.98652063378,1
4.635,1.2227375545,1.9869178336,1
4.6375,1.2228087091,1.98731476818,1
4.64,1.22287981453,1.98771143783,1
4.6425,1.22295087088,1.98810784289,1
4.645,1.22302187821,1.98850398366,1
4.6475,1.22309283658,1.98889986047,1
4.65,1.22316374606,1.98929547363,1
4.6525,1.22323460672,1.98969082347,1
4.655,1.22330541862,1.99008591029,1
4.6575,1.22337618184,1.99048073443,1
4.66,1.22344689643,1.99087529619,1
4.6625,1.22351756246,1.99126959589,1
4.665,1.22358818,1.99166363384,1
4.6675,1.22365874911,1.99205741037,1
4.67,1.22372926986,1.99245092577,1
4.6725,1.22379974232,1.99284418038,1
4.675,1.22387016654,1.9932371745,1
4.6775,1.2239405426,1.99362990844,1
4.68,1.22401087055,1.99402238252,1
4.6825,1.22408115047,1.99441459704,1
4.685,1.22415138242,1.99480655233,1
4.6875,1.22422156646,1.99519824869,1
4.69,1.22429170266,1.99558968642,1
4.6925,1.22436179108,1.99598086585,1
4.695,1.22443183178,1.99637178727,1
4.6975,1.22450182483,1.996762451,1
4.7,1.2245717703,1.99715285735,1
4.7025,1.22464166824,1.99754300662,1
4.705,1.22471151873,1.99793289912,1
4.7075,1.22478132181,1.99832253516,1
4.71,1.22485107757,1.99871191504,1
4.7125,1.22492078606,1.99910103907,1
4.715,1.22499044734,1.99948990755,1
4.7175,1.22506006147,1.99987852079,1
4.72,1.22512962853,2.00026687909,1
4.7225,1.22519914857,2.00065498276,1
4.725,1.22526862165,2.0010428321,1
4.7275,1.22533804784,2.00143042741,1
4.73,1.2254074272,2.00181776899,1
4.7325,1.22547675979,2.00220485714,1
4.735,1.22554604568,2.00259169218,1
4.7375,1.22561528492,2.00297827439,1
4.74,1.22568447758,2.00336460408,1
4.7425,1.22575362372,2.00375068154,1
4.745,1.22582272341,2.00413650708,1
4.7475,1.22589177669,2.00452208099,1
4.75,1.22596078364,2.00490740358,1
4.7525,1.22602974431,2.00529247513,1
4.755,1.22609865877,2.00567729595,1
4.7575,1.22616752708,2.00606186634,1
4.76,1.2262363493,2.00644618659,1
4.7625,1.22630512548,2.00683025699,1
4.765,1.2263738557,2.00721407784,1
4.7675,1.22644254001,2.00759764944,1
4.77,1.22651117846,2.00798097207,1
4.7725,1.22657977113,2.00836404604,1
4.775,1.22664831807,2.00874687164,1
4.7775,1.22671681934,2.00912944916,1
4.78,1.22678527501,2.00951177889,1
4.7825,1.22685368512,2.00989386112,1
4.785,1.22692204975,2.01027569615,1
4.7875,1.22699036894,2.01065728426,1
4.79,1.22705864277,2.01103862575,1
4.7925,1.22712687128,2.01141972091,1
4.795,1.22719505455,2.01180057002,1
4.7975,1.22726319262,2.01218117338,1
4.8,1.22733128556,2.01256153127,1
4.8025,1.22739933342,2.01294164398,1
4.805,1.22746733627,2.01332151181,1
4.8075,1.22753529417,2.01370113502,1
4.81,1.22760320716,2.01408051392,1
4.8125,1.22767107532,2.01445964879,1
4.815,1.22773889869,2.01483853992,1
4.8175,1.22780667734,2.01521718758,1
4.82,1.22787441133,2.01559559207,1
4.8225,1.22794210071,2.01597375367,1
4.825,1.22800974554,2.01635167266,1
4.8275,1.22807734587,2.01672934933,1
4.83,1.22814490178,2.01710678395,1
4.8325,1.22821241331,2.01748397682,1
4.835,1.22827988052,2.01786092822,1
4.8375,1.22834730347,2.01823763841,1
4.84,1.22841468221,2.0186141077,1
4.8425,1.22848201681,2.01899033635,1
4.845,1.22854930732,2.01936632465,1
4.8475,1.2286165538,2.01974207288,1
4.85,1.2286837563,2.02011758131,1
4.8525,1.22875091488,2.02049285023,1
4.855,1.2288180296,2.02086787992,1
4.8575,1.22888510051,2.02124267064,1
4.86,1.22895212767,2.02161722269,1
4.8625,1.22901911114,2.02199153633,1
4.865,1.22908605097,2.02236561184,1
4.8675,1.22915294721,2.0227394495,1
4.87,1.22921979994,2.02311304959,1
4.8725,1.22928660919,2.02348641238,1
4.875,1.22935337503,2.02385953815,1
4.8775,1.22942009751,2.02423242716,1
4.88,1.22948677668,2.0246050797,1
4.8825,1.22955341261,2.02497749603,1
4.885,1.22962000535,2.02534967643,1
4.8875,1.22968655495,2.02572162118,1
4.89,1.22975306147,2.02609333054,1
4.8925,1.22981952496,2.02646480479,1
4.895,1.22988594548,2.0268360442,1
4.8975,1.22995232308,2.02720704903,1
4.9,1.23001865782,2.02757781957,1
4.9025,1.23008494975,2.02794835607,1
4.905,1.23015119893,2.02831865882,1
4.9075,1.2302174054,2.02868872807,1
4.91,1.23028356924,2.0290585641,1
4.9125,1.23034969048,2.02942816717,1
4.915,1.23041576918,2.02979753756,1
4.9175,1.2304818054,2.03016667553,1
4.92,1.2305477992,2.03053558134,1
4.9225,1.23061375061,2.03090425527,1
4.925,1.23067965971,2.03127269758,1
4.9275,1.23074552654,2.03164090854,1
4.93,1.23081135115,2.03200888841,1
4.9325,1.2308771336,2.03237663745,1
4.935,1.23094287395,2.03274415593,1
4.9375,1.23100857224,2.03311144412,1
4.94,1.23107422852,2.03347850228,1
4.9425,1.23113984286,2.03384533067,1
4.945,1.2312054153,2.03421192955,1
4.9475,1.2312709459,2.03457829919,1
4.95,1.23133643471,2.03494443985,1
4.9525,1.23140188178,2.03531035179,1
4.955,1.23146728716,2.03567603527,1
4.9575,1.23153265091,2.03604149056,1
4.96,1.23159797308,2.0364067179,1
4.9625,1.23166325373,2.03677171757,1
4.965,1.23172849289,2.03713648982,1
4.9675,1.23179369063,2.03750103491,1
4.97,1.231858847,2.0378653531,1
4.9725,1.23192396204,2.03822944465,1
4.975,1.23198903582,2.03859330981,1
4.9775,1.23205406837,2.03895694884,1
4.98,1.23211905977,2.03932036201,1
4.9825,1.23218401004,2.03968354956,1
4.985,1.23224891925,2.04004651176,1
4.9875,1.23231378745,2.04040924885,1
4.99,1.23237861469,2.0407717611,1
4.9925,1.23244340102,2.04113404875,1
4.995,1.23250814649,2.04149611207,1
4.9975,1.23257285115,2.04185795131,1
5,1.23263751505,2.04221956672,1


==> tables/blurred_disk_metrics.csv <==
eta,method,alpha,gamma,kappa,MSE,radial_profile_RMSE,edge_width_error,gradient_MSE,rel_gap,it_tol,runtime
0.001,ROF,0.3,,,0.00016961229619990762,0.021228911952225458,0.0019139835784879322,0.00044611714577595516,0.00012154586737331044,1450,7.196933160001208
0.001,Orlicz,0.3,0.005,0.049169475621901174,0.00017279383962112065,0.021800110583238202,0.002099324532221225,0.00045065245941661115,0.00012140675424632619,1450,12.65376305999962
0.001,H1,5.0,,,0.0024960013022595007,0.11152195837647202,0.03366246671966422,0.002669157415756657,3.395537053275036e-16,15,0.07362902399836457
0.01,ROF,0.4,,,0.00015427305861014378,0.01300501157508471,0.01497325615034567,0.00024683378451283156,0.0002524188904406353,2825,6.861459597999783
0.01,Orlicz,0.4,0.1,0.05036718836762039,0.00013412488934936152,0.018873607514972697,0.008180018410348322,0.00012540734185437642,0.00025111042698853126,2800,12.83775219800009
0.01,H1,5.0,,,0.0010655860590193566,0.052743236054013945,0.01687891944863884,0.0005616818656706676,3.5895781302026084e-16,15,0.07447436800066498
0.035,ROF,0.5,,,0.00018968783043807097,0.010339704146021136,0.00955287601905247,0.00014421190739624705,0.00037546912762560905,4025,6.879902279000817
0.035,Orlicz,0.3,0.6,0.047799275252499565,0.00010796452059070273,0.014024761163364064,0.0001631965244482947,4.2476530575977574e-05,0.00011199470949309454,1425,14.161680812001578
0.035,H1,10.0,,,0.00042646339954046937,0.025062747505655323,0.013948019781186483,0.00015100155705480365,-1.7602155881528762e-16,20,0.0973043250014598
0.05,ROF,0.3,,,0.0001982727337887293,0.005827658197712291,0.006556680060122305,0.00018888712224957157,0.00010185781959011112,1400,6.390333086997998
0.05,Orlicz,0.3,1.0,0.04727960453977684,0.00011580243628768716,0.007365759563931916,0.013774525405834126,5.487748433683943e-05,0.00010092123789716436,1375,13.874264370999299
0.05,H1,20.0,,,0.00030074186870328204,0.028246349768706665,0.037508234211390684,4.4543816123306105e-05,0.0,30,0.17193167799996445
0.075,ROF,0.3,,,0.00020650106227076634,0.005735458532468962,0.009348431227425902,0.0001602601738313522,8.007078029152995e-05,1350,6.457835450000857
0.075,Orlicz,0.3,1.25,0.04695010514673477,0.00014623585381684924,0.005324081094320668,0.007203601039022067,7.258126725528044e-05,7.939134516764594e-05,1350,13.879875733000517
0.075,H1,20.0,,,0.00022530506915911428,0.014432545712329986,0.004456432820695577,4.329324367033937e-05,1.7277981642511216e-16,30,0.14994837999984156

